On the Benefits of Edge Caching for MIMO Interference Alignment

In this contribution, we jointly investigate the benefits of caching and interference alignment (IA) in multiple-input multiple-output (MIMO) interference channel under limited backhaul capacity. In particular, total average transmission rate is derived as a function of various system parameters such as backhaul link capacity, cache size, number of active transmitter-receiver pairs as well as the quantization bits for channel state information (CSI). Given the fact that base stations are equipped both with caching and IA capabilities and have knowledge of content popularity profile, we then characterize an operational regime where the caching is beneficial. Subsequently, we find the optimal number of transmitter-receiver pairs that maximizes the total average transmission rate. When the popularity profile of requested contents falls into the operational regime, it turns out that caching substantially improves the throughput as it mitigates the backhaul usage and allows IA methods to take benefit of such limited backhaul.

==> Lopteta1.1f0=10.csv <==
0.5,4
1,4
1.5,4
2,5
2.5,5
3,5
3.5,5
4,5
4.5,6
5,6
5.5,6
6,6
6.5,6
7,6
7.5,6
8,7
8.5,7
9,7
9.5,7
10,7
10.5,7
11,7
11.5,7
12,7
12.5,8
13,8
13.5,8
14,8
14.5,8
15,8
15.5,8
16,8
16.5,8
17,8
17.5,8
18,8
18.5,9
19,9
19.5,9
20,9


==> Lopteta1.5f0=10.csv <==
0.5,5
1,5
1.5,5
2,6
2.5,6
3,6
3.5,6
4,6
4.5,6
5,6
5.5,7
6,7
6.5,7
7,7
7.5,7
8,7
8.5,7
9,7
9.5,7
10,7
10.5,8
11,8
11.5,8
12,8
12.5,8
13,8
13.5,8
14,8
14.5,8
15,8
15.5,8
16,8
16.5,9
17,9
17.5,9
18,9
18.5,9
19,9
19.5,9
20,9


==> Lopteta3f0=10.csv <==
0.5,6
1,6
1.5,6
2,6
2.5,6
3,6
3.5,6
4,7
4.5,7
5,7
5.5,7
6,7
6.5,7
7,7
7.5,7
8,7
8.5,8
9,8
9.5,8
10,8
10.5,8
11,8
11.5,8
12,8
12.5,8
13,8
13.5,8
14,8
14.5,9
15,9
15.5,9
16,9
16.5,9
17,9
17.5,9
18,9
18.5,9
19,9
19.5,9
20,9


==> rFetaf0=10-a.csv <==
1,0.625
1.01,0.80203
1.02,0.97503
1.03,1.1441
1.04,1.3093
1.05,1.4707
1.06,1.6285
1.07,1.7827
1.08,1.9334
1.09,2.0806
1.1,2.2245
1.11,2.3651
1.12,2.5026
1.13,2.6368
1.14,2.7681
1.15,2.8963
1.16,3.0217
1.17,3.1441
1.18,3.2638
1.19,3.3808
1.2,3.4951
1.21,3.6068
1.22,3.7159
1.23,3.8226
1.24,3.9268
1.25,4.0287
1.26,4.1283
1.27,4.2255
1.28,4.3206
1.29,4.4135
1.3,4.5043
1.31,4.593
1.32,4.6797
1.33,4.7645
1.34,4.8473
1.35,4.9282
1.36,5.0073
1.37,5.0845
1.38,5.1601
1.39,5.2338
1.4,5.306
1.41,5.3764
1.42,5.4453
1.43,5.5126
1.44,5.5784
1.45,5.6427
1.46,5.7055
1.47,5.7669
1.48,5.8268
1.49,5.8855


==> rFetaf0=10-b.csv <==
1.49,5.8855
1.5,5.9427
1.51,5.9987
1.52,6.0534
1.53,6.1069
1.54,6.1591
1.55,6.2102
1.56,6.2601
1.57,6.3088
1.58,6.3565
1.59,6.4031
1.6,6.4486
1.61,6.493
1.62,6.5365
1.63,6.579
1.64,6.6204
1.65,6.661
1.66,6.7006
1.67,6.7394
1.68,6.7772
1.69,6.8142
1.7,6.8503
1.71,6.8857
1.72,6.9202
1.73,6.9539
1.74,6.9869
1.75,7.0191
1.76,7.0506
1.77,7.0813
1.78,7.1114
1.79,7.1408
1.8,7.1695
1.81,7.1975
1.82,7.225
1.83,7.2518
1.84,7.2779
1.85,7.3035
1.86,7.3285
1.87,7.353
1.88,7.3769
1.89,7.4002
1.9,7.423
1.91,7.4453
1.92,7.4671
1.93,7.4883
1.94,7.5091
1.95,7.5295
1.96,7.5493
1.97,7.5687
1.98,7.5877
1.99,7.6063
2,7.6244
2.01,7.6421
2.02,7.6594
2.03,7.6763
2.04,7.6928
2.05,7.7089
2.06,7.7247
2.07,7.7401
2.08,7.7552
2.09,7.7699
2.1,7.7843
2.11,7.7984
2.12,7.8121
2.13,7.8256
2.14,7.8387
2.15,7.8515
2.16,7.864
2.17,7.8763
2.18,7.8882
2.19,7.8999
2.2,7.9114
2.21,7.9225
2.22,7.9335
2.23,7.9441
2.24,7.9546
2.25,7.9647
2.26,7.9747
2.27,7.9844
2.28,7.9939
2.29,8.0032
2.3,8.0123
2.31,8.0212
2.32,8.0298
2.33,8.0383
2.34,8.0466
2.35,8.0547
2.36,8.0626
2.37,8.0703
2.38,8.0779
2.39,8.0853
2.4,8.0925
2.41,8.0995
2.42,8.1064
2.43,8.1131
2.44,8.1197
2.45,8.1261
2.46,8.1324
2.47,8.1386
2.48,8.1446
2.49,8.1504
2.5,8.1561
2.51,8.1617
2.52,8.1672
2.53,8.1726
2.54,8.1778
2.55,8.1829
2.56,8.1879
2.57,8.1928
2.58,8.1975
2.59,8.2022
2.6,8.2067
2.61,8.2112
2.62,8.2155
2.63,8.2198
2.64,8.2239
2.65,8.228
2.66,8.2319
2.67,8.2358
2.68,8.2396
2.69,8.2433
2.7,8.2469
2.71,8.2504
2.72,8.2539
2.73,8.2573
2.74,8.2606
2.75,8.2638
2.76,8.2669
2.77,8.27
2.78,8.273
2.79,8.2759
2.8,8.2788
2.81,8.2816
2.82,8.2844
2.83,8.287
2.84,8.2897
2.85,8.2922
2.86,8.2947
2.87,8.2972
2.88,8.2996
2.89,8.3019
2.9,8.3042
2.91,8.3064
2.92,8.3086
2.93,8.3107
2.94,8.3128
2.95,8.3148
2.96,8.3168
2.97,8.3187
2.98,8.3206
2.99,8.3225
3,8.3243
3.01,8.3261
3.02,8.3278
3.03,8.3295
3.04,8.3311
3.05,8.3328
3.06,8.3343
3.07,8.3359
3.08,8.3374
3.09,8.3389
3.1,8.3403
3.11,8.3417
3.12,8.3431
3.13,8.3444
3.14,8.3457
3.15,8.347
3.16,8.3483
3.17,8.3495
3.18,8.3507
3.19,8.3519
3.2,8.353
3.21,8.3541
3.22,8.3552
3.23,8.3563
3.24,8.3573
3.25,8.3583
3.26,8.3593
3.27,8.3603
3.28,8.3613
3.29,8.3622
3.3,8.3631
3.31,8.364
3.32,8.3649
3.33,8.3657
3.34,8.3665
3.35,8.3673
3.36,8.3681
3.37,8.3689
3.38,8.3697
3.39,8.3704
3.4,8.3711
3.41,8.3718
3.42,8.3725
3.43,8.3732
3.44,8.3738
3.45,8.3745
3.46,8.3751
3.47,8.3757
3.48,8.3763
3.49,8.3769
3.5,8.3775
3.51,8.378
3.52,8.3786
3.53,8.3791
3.54,8.3796
3.55,8.3802


==> rFetaf0=10-c.csv <==
3.55,8.3802
3.56,8.3807
3.57,8.3811
3.58,8.3816
3.59,8.3821
3.6,8.3825
3.61,8.383
3.62,8.3834
3.63,8.3838
3.64,8.3843
3.65,8.3847
3.66,8.3851
3.67,8.3854
3.68,8.3858
3.69,8.3862
3.7,8.3866
3.71,8.3869
3.72,8.3873
3.73,8.3876
3.74,8.3879
3.75,8.3882
3.76,8.3886
3.77,8.3889
3.78,8.3892
3.79,8.3895
3.8,8.3897
3.81,8.39
3.82,8.3903
3.83,8.3906
3.84,8.3908
3.85,8.3911
3.86,8.3913
3.87,8.3916
3.88,8.3918
3.89,8.3921
3.9,8.3923
3.91,8.3925
3.92,8.3927
3.93,8.3929
3.94,8.3931
3.95,8.3933
3.96,8.3935
3.97,8.3937
3.98,8.3939
3.99,8.3941
4,8.3943


==> rFetaf0=100-a.csv <==
1,0.625
1.01,0.97503
1.02,1.3093
1.03,1.6285
1.04,1.9334
1.05,2.2245
1.06,2.5026
1.07,2.7681
1.08,3.0217
1.09,3.2638
1.1,3.4951
1.11,3.7159
1.12,3.9268
1.13,4.1283
1.14,4.3206
1.15,4.5043
1.16,4.6797
1.17,4.8473
1.18,5.0073
1.19,5.1601
1.2,5.306
1.21,5.4453
1.22,5.5784
1.23,5.7055
1.24,5.8268


==> rFetaf0=100-b.csv <==
1.24,5.8268
1.25,5.9427
1.26,6.0534
1.27,6.1591
1.28,6.2601
1.29,6.3565
1.3,6.4486
1.31,6.5365
1.32,6.6204
1.33,6.7006
1.34,6.7772
1.35,6.8503
1.36,6.9202
1.37,6.9869
1.38,7.0506
1.39,7.1114
1.4,7.1695
1.41,7.225
1.42,7.2779
1.43,7.3285
1.44,7.3769
1.45,7.423
1.46,7.4671
1.47,7.5091
1.48,7.5493
1.49,7.5877
1.5,7.6244
1.51,7.6594
1.52,7.6928
1.53,7.7247
1.54,7.7552
1.55,7.7843
1.56,7.8121
1.57,7.8387
1.58,7.864
1.59,7.8882
1.6,7.9114
1.61,7.9335
1.62,7.9546
1.63,7.9747
1.64,7.9939
1.65,8.0123
1.66,8.0298
1.67,8.0466
1.68,8.0626
1.69,8.0779
1.7,8.0925
1.71,8.1064
1.72,8.1197
1.73,8.1324
1.74,8.1446
1.75,8.1561
1.76,8.1672
1.77,8.1778
1.78,8.1879
1.79,8.1975
1.8,8.2067
1.81,8.2155
1.82,8.2239
1.83,8.2319
1.84,8.2396
1.85,8.2469
1.86,8.2539
1.87,8.2606
1.88,8.2669
1.89,8.273
1.9,8.2788
1.91,8.2844
1.92,8.2897
1.93,8.2947
1.94,8.2996
1.95,8.3042
1.96,8.3086
1.97,8.3128
1.98,8.3168
1.99,8.3206
2,8.3243
2.01,8.3278
2.02,8.3311
2.03,8.3343
2.04,8.3374
2.05,8.3403
2.06,8.3431
2.07,8.3457
2.08,8.3483
2.09,8.3507
2.1,8.353
2.11,8.3552
2.12,8.3573
2.13,8.3593
2.14,8.3613
2.15,8.3631
2.16,8.3649
2.17,8.3665
2.18,8.3681
2.19,8.3697
2.2,8.3711
2.21,8.3725
2.22,8.3738
2.23,8.3751
2.24,8.3763
2.25,8.3775
2.26,8.3786
2.27,8.3796
2.28,8.3807
2.29,8.3816
2.3,8.3825
2.31,8.3834
2.32,8.3843
2.33,8.3851
2.34,8.3858
2.35,8.3866
2.36,8.3873
2.37,8.3879
2.38,8.3886
2.39,8.3892
2.4,8.3897
2.41,8.3903
2.42,8.3908
2.43,8.3913


==> rFetaf0=100-c.csv <==
2.43,8.3913
2.44,8.3918
2.45,8.3923
2.46,8.3927
2.47,8.3931
2.48,8.3935
2.49,8.3939
2.5,8.3943
2.51,8.3946
2.52,8.395
2.53,8.3953
2.54,8.3956
2.55,8.3959
2.56,8.3962
2.57,8.3964
2.58,8.3967
2.59,8.3969
2.6,8.3972
2.61,8.3974
2.62,8.3976
2.63,8.3978
2.64,8.398
2.65,8.3982
2.66,8.3984
2.67,8.3985
2.68,8.3987
2.69,8.3988
2.7,8.399
2.71,8.3991
2.72,8.3993
2.73,8.3994
2.74,8.3995
2.75,8.3996
2.76,8.3997
2.77,8.3998
2.78,8.3999
2.79,8.4
2.8,8.4001
2.81,8.4002
2.82,8.4003
2.83,8.4004
2.84,8.4004
2.85,8.4005
2.86,8.4006
2.87,8.4007
2.88,8.4007
2.89,8.4008
2.9,8.4008
2.91,8.4009
2.92,8.401
2.93,8.401
2.94,8.401
2.95,8.4011
2.96,8.4011
2.97,8.4012
2.98,8.4012
2.99,8.4013
3,8.4013
3.01,8.4013
3.02,8.4014
3.03,8.4014
3.04,8.4014
3.05,8.4015
3.06,8.4015
3.07,8.4015
3.08,8.4015
3.09,8.4016
3.1,8.4016
3.11,8.4016
3.12,8.4016
3.13,8.4016
3.14,8.4017
3.15,8.4017
3.16,8.4017
3.17,8.4017
3.18,8.4017
3.19,8.4018
3.2,8.4018
3.21,8.4018
3.22,8.4018
3.23,8.4018
3.24,8.4018
3.25,8.4018
3.26,8.4018
3.27,8.4019
3.28,8.4019
3.29,8.4019
3.3,8.4019
3.31,8.4019
3.32,8.4019
3.33,8.4019
3.34,8.4019
3.35,8.4019
3.36,8.4019
3.37,8.4019
3.38,8.4019
3.39,8.4019
3.4,8.402
3.41,8.402
3.42,8.402
3.43,8.402
3.44,8.402
3.45,8.402
3.46,8.402
3.47,8.402
3.48,8.402
3.49,8.402
3.5,8.402
3.51,8.402
3.52,8.402
3.53,8.402
3.54,8.402
3.55,8.402
3.56,8.402
3.57,8.402
3.58,8.402
3.59,8.402
3.6,8.402
3.61,8.402
3.62,8.402
3.63,8.402
3.64,8.402
3.65,8.402
3.66,8.402
3.67,8.402
3.68,8.402
3.69,8.402
3.7,8.402
3.71,8.402
3.72,8.402
3.73,8.402
3.74,8.402
3.75,8.4021
3.76,8.4021
3.77,8.4021
3.78,8.4021
3.79,8.4021
3.8,8.4021
3.81,8.4021
3.82,8.4021
3.83,8.4021
3.84,8.4021
3.85,8.4021
3.86,8.4021
3.87,8.4021
3.88,8.4021
3.89,8.4021
3.9,8.4021
3.91,8.4021
3.92,8.4021
3.93,8.4021
3.94,8.4021
3.95,8.4021
3.96,8.4021
3.97,8.4021
3.98,8.4021
3.99,8.4021
4,8.4021


==> rFetaf0=1000-a.csv <==
1,0.625
1.01,1.1441
1.02,1.6285
1.03,2.0806
1.04,2.5026
1.05,2.8963
1.06,3.2638
1.07,3.6068
1.08,3.9268
1.09,4.2255
1.1,4.5043
1.11,4.7645
1.12,5.0073
1.13,5.2338
1.14,5.4453
1.15,5.6427
1.16,5.8268


==> rFetaf0=1000-b.csv <==
1.16,5.8268
1.17,5.9987
1.18,6.1591
1.19,6.3088
1.2,6.4486
1.21,6.579
1.22,6.7006
1.23,6.8142
1.24,6.9202
1.25,7.0191
1.26,7.1114
1.27,7.1975
1.28,7.2779
1.29,7.353
1.3,7.423
1.31,7.4883
1.32,7.5493
1.33,7.6063
1.34,7.6594
1.35,7.7089
1.36,7.7552
1.37,7.7984
1.38,7.8387
1.39,7.8763
1.4,7.9114
1.41,7.9441
1.42,7.9747
1.43,8.0032
1.44,8.0298
1.45,8.0547
1.46,8.0779
1.47,8.0995
1.48,8.1197
1.49,8.1386
1.5,8.1561
1.51,8.1726
1.52,8.1879
1.53,8.2022
1.54,8.2155
1.55,8.228
1.56,8.2396
1.57,8.2504
1.58,8.2606
1.59,8.27
1.6,8.2788
1.61,8.287
1.62,8.2947
1.63,8.3019
1.64,8.3086
1.65,8.3148
1.66,8.3206
1.67,8.3261
1.68,8.3311
1.69,8.3359
1.7,8.3403
1.71,8.3444
1.72,8.3483
1.73,8.3519
1.74,8.3552
1.75,8.3583
1.76,8.3613
1.77,8.364
1.78,8.3665
1.79,8.3689
1.8,8.3711
1.81,8.3732
1.82,8.3751
1.83,8.3769
1.84,8.3786
1.85,8.3802
1.86,8.3816
1.87,8.383
1.88,8.3843
1.89,8.3854
1.9,8.3866
1.91,8.3876
1.92,8.3886
1.93,8.3895
1.94,8.3903
1.95,8.3911
1.96,8.3918
1.97,8.3925
1.98,8.3931
1.99,8.3937
2,8.3943
2.01,8.3948


==> rFetaf0=1000-c.csv <==
2.01,8.3948
2.02,8.3953
2.03,8.3958
2.04,8.3962
2.05,8.3966
2.06,8.3969
2.07,8.3973
2.08,8.3976
2.09,8.3979
2.1,8.3982
2.11,8.3984
2.12,8.3987
2.13,8.3989
2.14,8.3991
2.15,8.3993
2.16,8.3995
2.17,8.3997
2.18,8.3998
2.19,8.4
2.2,8.4001
2.21,8.4003
2.22,8.4004
2.23,8.4005
2.24,8.4006
2.25,8.4007
2.26,8.4008
2.27,8.4009
2.28,8.401
2.29,8.401
2.3,8.4011
2.31,8.4012
2.32,8.4012
2.33,8.4013
2.34,8.4013
2.35,8.4014
2.36,8.4014
2.37,8.4015
2.38,8.4015
2.39,8.4015
2.4,8.4016
2.41,8.4016
2.42,8.4016
2.43,8.4017
2.44,8.4017
2.45,8.4017
2.46,8.4018
2.47,8.4018
2.48,8.4018
2.49,8.4018
2.5,8.4018
2.51,8.4018
2.52,8.4019
2.53,8.4019
2.54,8.4019
2.55,8.4019
2.56,8.4019
2.57,8.4019
2.58,8.4019
2.59,8.4019
2.6,8.402
2.61,8.402
2.62,8.402
2.63,8.402
2.64,8.402
2.65,8.402
2.66,8.402
2.67,8.402
2.68,8.402
2.69,8.402
2.7,8.402
2.71,8.402
2.72,8.402
2.73,8.402
2.74,8.402
2.75,8.402
2.76,8.402
2.77,8.402
2.78,8.402
2.79,8.402
2.8,8.402
2.81,8.402
2.82,8.402
2.83,8.402
2.84,8.4021
2.85,8.4021
2.86,8.4021
2.87,8.4021
2.88,8.4021
2.89,8.4021
2.9,8.4021
2.91,8.4021
2.92,8.4021
2.93,8.4021
2.94,8.4021
2.95,8.4021
2.96,8.4021
2.97,8.4021
2.98,8.4021
2.99,8.4021
3,8.4021
3.01,8.4021
3.02,8.4021
3.03,8.4021
3.04,8.4021
3.05,8.4021
3.06,8.4021
3.07,8.4021
3.08,8.4021
3.09,8.4021
3.1,8.4021
3.11,8.4021
3.12,8.4021
3.13,8.4021
3.14,8.4021
3.15,8.4021
3.16,8.4021
3.17,8.4021
3.18,8.4021
3.19,8.4021
3.2,8.4021
3.21,8.4021
3.22,8.4021
3.23,8.4021
3.24,8.4021
3.25,8.4021
3.26,8.4021
3.27,8.4021
3.28,8.4021
3.29,8.4021
3.3,8.4021
3.31,8.4021
3.32,8.4021
3.33,8.4021
3.34,8.4021
3.35,8.4021
3.36,8.4021
3.37,8.4021
3.38,8.4021
3.39,8.4021
3.4,8.4021
3.41,8.4021
3.42,8.4021
3.43,8.4021
3.44,8.4021
3.45,8.4021
3.46,8.4021
3.47,8.4021
3.48,8.4021
3.49,8.4021
3.5,8.4021
3.51,8.4021
3.52,8.4021
3.53,8.4021
3.54,8.4021
3.55,8.4021
3.56,8.4021
3.57,8.4021
3.58,8.4021
3.59,8.4021
3.6,8.4021
3.61,8.4021
3.62,8.4021
3.63,8.4021
3.64,8.4021
3.65,8.4021
3.66,8.4021
3.67,8.4021
3.68,8.4021
3.69,8.4021
3.7,8.4021
3.71,8.4021
3.72,8.4021
3.73,8.4021
3.74,8.4021
3.75,8.4021
3.76,8.4021
3.77,8.4021
3.78,8.4021
3.79,8.4021
3.8,8.4021
3.81,8.4021
3.82,8.4021
3.83,8.4021
3.84,8.4021
3.85,8.4021
3.86,8.4021
3.87,8.4021
3.88,8.4021
3.89,8.4021
3.9,8.4021
3.91,8.4021
3.92,8.4021
3.93,8.4021
3.94,8.4021
3.95,8.4021
3.96,8.4021
3.97,8.4021
3.98,8.4021
3.99,8.4021
4,8.4021


==> rfLf01000B10.csv <==
3,13.707
4,15.515
5,18.158
6,20.356
7,23.005
8,25.301
9,27.919
10,30.258
11,32.852
12,35.217
13,37.793
14,40.175


==> rfLf01000B30.csv <==
3,14.22
4,16.147
5,18.912
6,21.232
7,24.003
8,26.422
9,29.163
10,31.625
11,34.341
12,36.829
13,39.528
14,42.034


==> rfLf0100B10.csv <==
3,12.326
4,13.452
5,15.773
6,17.343
7,19.612
8,21.318
9,23.531
10,25.302
11,27.476
12,29.288
13,31.434
14,33.274


==> rfLf0100B30.csv <==
3,12.738
4,13.96
5,16.378
6,18.047
7,20.415
8,22.219
9,24.531
10,26.401
11,28.674
12,30.584
13,32.829
14,34.768


==> rfLf010B10.csv <==
3,10.137
4,10.182
5,11.992
6,12.568
7,14.236
8,15.005
9,16.577
10,17.448
11,18.957
12,19.892
13,21.356
14,22.336


==> rfLf010B30.csv <==
3,10.389
4,10.494
5,12.36
6,13
7,14.728
8,15.558
9,17.19
10,18.122
11,19.691
12,20.687
13,22.212
14,23.252


==> rtmaxFetaf01000Cc2000.csv <==
1,5
1.1,14.601
1.2,21.232
1.3,23.948
1.4,25.309
1.5,25.991
1.6,26.333
1.7,26.505
1.8,26.591
1.9,26.634
2,26.655
2.1,26.666
2.2,26.672
2.3,26.674
2.4,26.676
2.5,26.676
2.6,26.677
2.7,26.677
2.8,26.677
2.9,26.677
3,26.677
3.1,26.677
3.2,26.677
3.3,26.677
3.4,26.677
3.5,26.677
3.6,26.677
3.7,26.677
3.8,26.677
3.9,26.677
4,26.677


==> rtmaxFetaf01000Cc20000.csv <==
1,5.5556
1.1,21.281
1.2,29.163
1.3,33.113
1.4,35.093
1.5,36.085
1.6,36.582
1.7,36.831
1.8,36.956
1.9,37.019
2,37.05
2.1,37.066
2.2,37.074
2.3,37.078
2.4,37.08
2.5,37.081
2.6,37.081
2.7,37.082
2.8,37.082
2.9,37.082
3,37.082
3.1,37.082
3.2,37.082
3.3,37.082
3.4,37.082
3.5,37.082
3.6,37.082
3.7,37.082
3.8,37.082
3.9,37.082
4,37.082


==> rtmaxFetaf0100Cc2000.csv <==
1,5
1.1,12.363
1.2,16.378
1.3,21.232
1.4,23.241
1.5,24.509
1.6,25.309
1.7,25.814
1.8,26.132
1.9,26.333
2,26.46
2.1,26.54
2.2,26.591
2.3,26.622
2.4,26.643
2.5,26.655
2.6,26.663
2.7,26.668
2.8,26.672
2.9,26.674
3,26.675
3.1,26.676
3.2,26.676
3.3,26.676
3.4,26.677
3.5,26.677
3.6,26.677
3.7,26.677
3.8,26.677
3.9,26.677
4,26.677


==> rtmaxFetaf0100Cc20000.csv <==
1,5.5556
1.1,17.19
1.2,24.531
1.3,29.163
1.4,32.085
1.5,33.929
1.6,35.093
1.7,35.827
1.8,36.29
1.9,36.582
2,36.767
2.1,36.883
2.2,36.956
2.3,37.003
2.4,37.032
2.5,37.05
2.6,37.062
2.7,37.069
2.8,37.074
2.9,37.077
3,37.079
3.1,37.08
3.2,37.081
3.3,37.081
3.4,37.081
3.5,37.082
3.6,37.082
3.7,37.082
3.8,37.082
3.9,37.082
4,37.082


==> rtmaxFetaf010Cc2000.csv <==
1,5
1.1,9.5464
1.2,12.363
1.3,14.601
1.4,16.378
1.5,19.822
1.6,21.232
1.7,22.352
1.8,23.241
1.9,23.948
2,24.509
2.1,24.955
2.2,25.309
2.3,25.591
2.4,25.814
2.5,25.991
2.6,26.132
2.7,26.244
2.8,26.333
2.9,26.404
3,26.46
3.1,26.505
3.2,26.54
3.3,26.568
3.4,26.591
3.5,26.608
3.6,26.622
3.7,26.634
3.8,26.643
3.9,26.65
4,26.655


==> rtmaxFetaf010Cc20000.csv <==
1,5.5556
1.1,12.04
1.2,17.19
1.3,21.281
1.4,24.531
1.5,27.112
1.6,29.163
1.7,30.792
1.8,32.085
1.9,33.113
2,33.929
2.1,34.578
2.2,35.093
2.3,35.502
2.4,35.827
2.5,36.085
2.6,36.29
2.7,36.453
2.8,36.582
2.9,36.685
3,36.767
3.1,36.831
3.2,36.883
3.3,36.924
3.4,36.956
3.5,36.982
3.6,37.003
3.7,37.019
3.8,37.032
3.9,37.042
4,37.05

